Improved time integration for phase-field crystal models of solidification

We optimize a numerical time-stabilization routine for the phase-field crystal (PFC) models of solidification. By numerical experiments, we showcase that our approach can improve the accuracy of underlying time integration schemes by a few orders of magnitude. We investigate different time integration schemes. Moreover, as a prototypical example for applications, we extend our numerical approach to a PFC model of solidification with an explicit temperature coupling.

==> bilder/inkscape/convStudy_T/Zeichnung.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Zeichnung.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{439.37007874bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5483871)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.0359669,0.01362501){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-2}$\end{tabular}}}}%
    \put(0.37869189,0.01362501){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
    \put(0.20165199,0.01362501){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-1}$\end{tabular}}}}%
    \put(0.45187787,0.01265892){\color[rgb]{0,0,0}\rotatebox{0.62041}{\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\Delta t$\end{tabular}}}}}%
    \put(-0.00562395,0.51704708){\color[rgb]{0,0,0}\rotatebox{0.62041}{\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathcal{R}$\end{tabular}}}}}%
    \put(0.57964502,0.03156088){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}linear reference slope\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Zeichnung.pdf}}%
    \put(0.04172739,0.53579358){\color[rgb]{0,0,0}\rotatebox{0.62041}{\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l} \end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Zeichnung.pdf}}%
    \put(-0.80057801,1.95108876){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.46088713\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Zeichnung.pdf}}%
    \put(0.57899603,0.08334086){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathcal{R}_T$ C-IMEX\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Zeichnung.pdf}}%
    \put(0.57899603,0.1309106){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathcal{R}_T$ IMEX\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Zeichnung.pdf}}%
    \put(-0.00577383,0.34370381){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-6}$\end{tabular}}}}%
    \put(-0.00577383,0.47899548){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-4}$\end{tabular}}}}%
    \put(-0.00577383,0.20841258){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-8}$\end{tabular}}}}%
    \put(-0.00577383,0.41134962){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-5}$\end{tabular}}}}%
    \put(-0.00577383,0.27605844){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-7}$\end{tabular}}}}%
    \put(-0.00577383,0.14076682){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-9}$\end{tabular}}}}%
    \put(-0.00577383,0.07312106){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-10}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Zeichnung.pdf}}%
    \put(0.57899603,0.23110717){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathcal{R}_\psi$ IMEX\end{tabular}}}}%
    \put(0.57899603,0.18156289){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathcal{R}_\psi$ C-IMEX\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Zeichnung.pdf}}%
  \end{picture}%
\endgroup%


==> bilder/inkscape/convStudy_T/Zeichnung_2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Zeichnung_2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{439.37007874bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80645161)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.03775444,0.27038311){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-2}$\end{tabular}}}}%
    \put(0.37365144,0.27038311){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
    \put(0.2034395,0.27038311){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-1}$\end{tabular}}}}%
    \put(0.45366527,0.26941706){\color[rgb]{0,0,0}\rotatebox{0.62041}{\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\Delta t$\end{tabular}}}}}%
    \put(-0.0038364,0.78063297){\color[rgb]{0,0,0}\rotatebox{0.62040995}{\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathcal{R}$\end{tabular}}}}}%
    \put(0.04351496,0.79937956){\color[rgb]{0,0,0}\rotatebox{0.62040995}{\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l} \end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Zeichnung_2.pdf}}%
    \put(-0.00398628,0.60729009){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-6}$\end{tabular}}}}%
    \put(-0.00398628,0.7425816){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-4}$\end{tabular}}}}%
    \put(-0.00398628,0.47199887){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-8}$\end{tabular}}}}%
    \put(-0.00398628,0.67493594){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-5}$\end{tabular}}}}%
    \put(-0.00398628,0.53964473){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-7}$\end{tabular}}}}%
    \put(-0.00398628,0.40435351){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-9}$\end{tabular}}}}%
    \put(-0.00398628,0.33670766){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-10}$\end{tabular}}}}%
    \put(0.59297801,0.00432543){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}linear reference slope\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Zeichnung_2.pdf}}%
    \put(0.59232902,0.05610541){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathcal{R}_T$ C method\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Zeichnung_2.pdf}}%
    \put(0.59232902,0.10367515){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathcal{R}_T$ standard method\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Zeichnung_2.pdf}}%
    \put(0.59232902,0.2038717){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathcal{R}_\psi$ standard method\end{tabular}}}}%
    \put(0.59232902,0.15432745){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathcal{R}_\psi$ C method\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Zeichnung_2.pdf}}%
    \put(0.04692892,0.78547038){\color[rgb]{0,0,0}\rotatebox{0.62041}{\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(a) IMEX\end{tabular}}}}}%
    \put(0.53602281,0.7837369){\color[rgb]{0,0,0}\rotatebox{0.62041}{\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(b) ETD1\end{tabular}}}}}%
    \put(0.53208746,0.27038292){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-2}$\end{tabular}}}}%
    \put(0.88505416,0.27038292){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
    \put(0.70118649,0.27038292){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-1}$\end{tabular}}}}%
    \put(0.9445845,0.26941715){\color[rgb]{0,0,0}\rotatebox{0.62041}{\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\Delta t$\end{tabular}}}}}%
    \put(0.04732156,0.112546){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}C-IMEX\end{tabular}}}}%
    \put(0.18679722,0.15328736){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$C_1$\end{tabular}}}}%
    \put(0.26859293,0.15328736){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$C_2$\end{tabular}}}}%
    \put(0.18710826,0.112546){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-0.146\end{tabular}}}}%
    \put(0.27406724,0.112546){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-0.002\end{tabular}}}}%
    \put(0.04732156,0.08080182){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}C-ETD1\end{tabular}}}}%
    \put(0.18710826,0.08080182){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-0.150\end{tabular}}}}%
    \put(0.27406724,0.08080182){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-0.010\end{tabular}}}}%
    \put(0.04692896,0.2038172){\color[rgb]{0,0,0}\rotatebox{0.62041}{\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(c) C values\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Zeichnung_2.pdf}}%
  \end{picture}%
\endgroup%


==> bilder/inkscape/crystal/Zeichnung.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Zeichnung.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{439.37007874bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.16129032)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.75948659,0.52342787){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Zeichnung.pdf}}%
    \put(0.72989906,1.13116516){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$t=3\cdot 10^3$\end{tabular}}}}%
    \put(0.45395798,1.13116516){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$t=2\cdot 10^3$\end{tabular}}}}%
    \put(0.18835153,1.13116516){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$t=10^3$\end{tabular}}}}%
    \put(-0.00194259,1.13118243){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.48954537,0.52342794){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Zeichnung.pdf}}%
    \put(0.49036301,0.55343491){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.3774875,0.55328864){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-150\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Zeichnung.pdf}}%
    \put(0.57791556,0.55343491){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}150\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Zeichnung.pdf}}%
    \put(0.75775243,0.5534349){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.64487691,0.55328864){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-150\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Zeichnung.pdf}}%
    \put(0.84530497,0.5534349){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}150\end{tabular}}}}%
    \put(0.95454575,0.72299359){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$y$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Zeichnung.pdf}}%
    \put(0.91883388,0.71838571){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.91573113,0.624435){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-150\end{tabular}}}}%
    \put(0.91864713,0.8161909){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}150\end{tabular}}}}%
    \put(0.95454579,0.98965916){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$y$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Zeichnung.pdf}}%
    \put(0.91883392,0.98505135){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.91573117,0.89110057){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-150\end{tabular}}}}%
    \put(0.91864717,1.08285645){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}150\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Zeichnung.pdf}}%
    \put(0.48335694,0.39238438){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$T$\end{tabular}}}}%
    \put(0.29646882,0.39270438){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.597\end{tabular}}}}%
    \put(0.63144827,0.39270438){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.604\end{tabular}}}}%
    \put(0.48335694,0.42129788){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\psi$\end{tabular}}}}%
    \put(0.29646882,0.41899852){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.024\end{tabular}}}}%
    \put(0.63064811,0.41899852){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1.210\end{tabular}}}}%
    \put(0.22180503,0.52342789){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Zeichnung.pdf}}%
    \put(0.22262267,0.55343487){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.10974716,0.55328861){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-150\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{Zeichnung.pdf}}%
    \put(0.31017522,0.55343487){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}150\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{Zeichnung.pdf}}%
    \put(-0.00194259,0.33767185){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(c)\end{tabular}}}}%
    \put(-0.00194259,0.83506899){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(-0.13229739,2.00606151){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31933855\unitlength}\raggedright \end{minipage}}}%
    \put(0.45881953,0.01823048){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$t$ in $10^4$\end{tabular}}}}%
    \put(0.16966922,0.04610169){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{Zeichnung.pdf}}%
    \put(0.0997146,0.04610169){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.0433618,0.06620273){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.997\end{tabular}}}}%
    \put(0.04590645,0.98628291){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\psi$\end{tabular}}}}%
    \put(0.04590645,0.71877802){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$T$\end{tabular}}}}%
    \put(0.08060438,0.33765403){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$F$ in $2.51\cdot 10^4$\end{tabular}}}}%
    \put(0.0433618,0.22519518){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.999\end{tabular}}}}%
    \put(0.04256164,0.30469111){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1.000\end{tabular}}}}%
    \put(0.0433618,0.14569886){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.998\end{tabular}}}}%
    \put(0.88360113,0.0463417){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{Zeichnung.pdf}}%
    \put(0.89305892,0.06620273){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.980\end{tabular}}}}%
    \put(0.89225877,0.30469111){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1.000\end{tabular}}}}%
    \put(0.89305892,0.18544712){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.990\end{tabular}}}}%
    \put(0.80740701,0.33765403){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathcal{F}$ in $3.78\cdot 10^3$\end{tabular}}}}%
    \put(0.24814549,0.04610169){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.32636832,0.04610169){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.3\end{tabular}}}}%
    \put(0.40455561,0.04610169){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0.48324516,0.04610169){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0.56142805,0.04610169){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0.64003768,0.04610169){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.7\end{tabular}}}}%
    \put(0.71828722,0.04610169){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.79671011,0.04610169){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.9\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> bilder/inkscape/pfc_convStudy/Zeichnung2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Zeichnung2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{439.37007874bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.12903226)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.0359669,0.58034549){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-2}$\end{tabular}}}}%
    \put(0.37869186,0.58034549){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
    \put(0.20165197,0.58034549){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-1}$\end{tabular}}}}%
    \put(0.45187783,0.5793794){\color[rgb]{0,0,0}\rotatebox{0.62041}{\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\Delta t$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Zeichnung2.pdf}}%
    \put(0.52811137,0.58034549){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-2}$\end{tabular}}}}%
    \put(0.87083633,0.58034549){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
    \put(0.69379644,0.58034549){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-1}$\end{tabular}}}}%
    \put(0.94402231,0.5793794){\color[rgb]{0,0,0}\rotatebox{0.62041}{\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\Delta t$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Zeichnung2.pdf}}%
    \put(-0.00577383,0.28390216){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-7}$\end{tabular}}}}%
    \put(-0.00577383,0.47200272){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-5}$\end{tabular}}}}%
    \put(-0.00577383,0.09580153){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-9}$\end{tabular}}}}%
    \put(-0.00577383,0.37795242){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-6}$\end{tabular}}}}%
    \put(-0.00577383,0.18985191){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-8}$\end{tabular}}}}%
    \put(0.03255292,0.01111229){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-2}$\end{tabular}}}}%
    \put(0.37527788,0.01111229){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
    \put(0.19823799,0.01111229){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-1}$\end{tabular}}}}%
    \put(0.44846385,0.0101462){\color[rgb]{0,0,0}\rotatebox{0.62041}{\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\Delta t$\end{tabular}}}}}%
    \put(-0.00562395,1.08376748){\color[rgb]{0,0,0}\rotatebox{0.62041}{\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathcal{R}_\psi$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Zeichnung2.pdf}}%
    \put(0.578996,0.21890561){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathcal{R}_\psi$ standard method\end{tabular}}}}%
    \put(0.57964499,0.1100817){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}linear reference slope\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Zeichnung2.pdf}}%
    \put(0.57984945,0.16462045){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathcal{R}_\psi$ C method\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Zeichnung2.pdf}}%
    \put(0.58035624,0.05579654){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}quadratic reference slope\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Zeichnung2.pdf}}%
    \put(-0.00577383,0.85420154){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-6}$\end{tabular}}}}%
    \put(-0.00577383,1.0423021){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-4}$\end{tabular}}}}%
    \put(-0.00577383,0.66610094){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-8}$\end{tabular}}}}%
    \put(-0.00577383,0.9482518){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-5}$\end{tabular}}}}%
    \put(-0.00577383,0.76015129){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-7}$\end{tabular}}}}%
    \put(0.0417274,1.10251397){\color[rgb]{0,0,0}\rotatebox{0.62041}{\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(a) IMEX\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Zeichnung2.pdf}}%
    \put(0.53082128,1.10078049){\color[rgb]{0,0,0}\rotatebox{0.62041}{\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(b) ETD1\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Zeichnung2.pdf}}%
    \put(0.03831342,0.52331284){\color[rgb]{0,0,0}\rotatebox{0.62041}{\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(c) ETD2RK\end{tabular}}}}}%
    \put(-0.00562395,0.50951181){\color[rgb]{0,0,0}\rotatebox{0.62041}{\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathcal{R}_\psi$\end{tabular}}}}}%
    \put(-0.80057795,1.95108865){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.46088709\unitlength}\raggedright \end{minipage}}}%
    \put(0.53121388,0.43178353){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}C-IMEX\end{tabular}}}}%
    \put(0.67068954,0.47252489){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$C_1$\end{tabular}}}}%
    \put(0.75248527,0.47252489){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$C_2$\end{tabular}}}}%
    \put(0.67100058,0.43178353){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-0.144\end{tabular}}}}%
    \put(0.75795958,0.43178353){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-0.004\end{tabular}}}}%
    \put(0.53121388,0.40003934){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}C-ETD1\end{tabular}}}}%
    \put(0.53121388,0.36829515){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}C-ETD2RK\end{tabular}}}}%
    \put(0.67100058,0.40003934){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-0.143\end{tabular}}}}%
    \put(0.75795958,0.40003934){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-0.002\end{tabular}}}}%
    \put(0.67100058,0.36829515){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-0.005\end{tabular}}}}%
    \put(0.75795958,0.36829515){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-0.136\end{tabular}}}}%
    \put(0.53082128,0.52305448){\color[rgb]{0,0,0}\rotatebox{0.62041}{\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(d) C values\end{tabular}}}}}%
  \end{picture}%
\endgroup%

